COBI-GRINE: A Tool for Visualization and Advanced Evaluation of Communities in Mass Channel Similarity Graphs

The detection of groups of molecules that co-localize with histopathological patterns or sub-structures is an important step to combine the rich high-dimensional content of mass spectrometry imaging (MSI) with classic histopathological staining. Here we present the evolution of GRINE to COBI-GRINE, an interactive web tool that maps MSI data onto a graph structure to detect communities of laterally similar distributed molecules and co-visualizes the communities with Hematoxylin and Eosin (HE) stained images. Thereby the tool enables biologists and pathologists to examine the MSI image graph in a target-oriented manner and links molecular co-localization to pathology. Another feature is the manual optimization of cluster results with the assist of graph statistics in order to improve the community results. As the graphs can become very complex, those statistics provide good heuristics to support and accelerate the detection of sub-clusters and misclusterings. This kind of edited cluster optimization allows the integration of expert background knowledge into the clustering result and a more precise analysis of links between molecular co-localization and pathology.

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

